Reuse It Or Lose It: More Efficient Secure Computation Through Reuse of Encrypted Values

Two-party secure function evaluation (SFE) has become significantly more feasible, even on resource-constrained devices, because of advances in server-aided computation systems. However, there are still bottlenecks, particularly in the input validation stage of a computation. Moreover, SFE research has not yet devoted sufficient attention to the important problem of retaining state after a computation has been performed so that expensive processing does not have to be repeated if a similar computation is done again. This paper presents PartialGC, an SFE system that allows the reuse of encrypted values generated during a garbled-circuit computation. We show that using PartialGC can reduce computation time by as much as 96% and bandwidth by as much as 98% in comparison with previous outsourcing schemes for secure computation. We demonstrate the feasibility of our approach with two sets of experiments, one in which the garbled circuit is evaluated on a mobile device and one in which it is evaluated on a server. We also use PartialGC to build a privacy-preserving "friend finder" application for Android. The reuse of previous inputs to allow stateful evaluation represents a new way of looking at SFE and further reduces computational barriers.

==> figs/gnuplot/bandwidth.txt <==
Keyed64 3590416.0 64992308.0
Keyed128 3590416.0 129744948.0
Keyed256 3590416.0 259250228.0
Matrix8x8 35027980.0 71238860.0 
EdtDist128 4108045.0 2615651.0 
Mil8192 67071757.0 155377267.0 

==> figs/gnuplot/bitsavetime.txt <==
Keyed64 0 0 0.001698 0.001775 0.001621 0.001480 0.001591 0.001369 
Keyed128 0 0 0.001403 0.001500 0.001305 0.001148  0.001304 0.000991 
Keyed256 0 0 0.001453 0.001576 0.001329 0.002200 0.002513 0.00188

==> figs/gnuplot/dataed.txt <==
ED2 0 0 318.4 309.5795692 327.2204308 596.0 581.2201338 610.7798662 
ED4 0 0 485.6 469.4972052 501.7027948 600.2  585.9186991 614.4813009 
ED8 0 0 1567.4 1428.395324 1706.404676 645.6 625.548954 665.651046 
ED16 0 0 3895.4 3731.181243 4059.618757 937.7 811.8278868 1063.572113 
ED32 0 0 12127.2 12030.75468 12223.64532 2015.8  1820.469056 2211.130944 
ED64 0 0 45667.0 45287.51021 46046.48979 4231.6  3730.800151 4732.399849 

==> figs/gnuplot/doctime.txt <==
MapStart 0 0 28.5 28.5 28.12906078 28.7 29.12516847 28.26503153
MapSet 0 0 30.9 31.59859209 30.26280791 55.3 61.58920339 49.01999661
MapGet 0 0 28.3 29.54746097 27.02213903 82.9 90.4008586 75.4103414


==> figs/gnuplot/largesubstring.txt <==
LargestSubstring128 0 0 84.4458 91.95672162 76.93487838 802.6 858.9238136 746.2361864 249.0407 271.5951811 226.4862189
LargestSubstring256 0 0 129.2132 138.4658069 119.9605931 1709.3  1841.130764 1577.519436  1095.4963 1185.095827 1005.896773
LargestSubstring512 0 0 245.6703 274.62684 216.71376 0 0 0 0 0 0


==> figs/gnuplot/script.txt <==
set terminal postscript eps enhanced color 
set output "Table2.ps"

set logscale y
set xrange [-.4:5.4]
set yrange [100:*]
set key on
set title ''
set xlabel 'Program Size'
set ylabel 'Time (ms)'
set style data histogram
set style histogram cluster gap 1 errorbars linewidth 5
set style line 1 lt 1 lw 1.5 pt 3 linecolor rgb "#0033FF"
set style line 2 lt 1 lw 1.5 pt 3 linecolor rgb "red"
set style line 3 lt 1 lw 5 pt 6 linecolor rgb "#007AAA"
set style line 4 lt 1 lw 5 pt 6 linecolor rgb "#AA0000"
set boxwidth 0.8
set style fill solid border -1

plot 'dataed.txt' using 7:8:9:xticlabels(1) ls 1 fs pattern 1 title 'PartialGC', '' using  4:5:6 ls 2 fs pattern 2 title 'CMTB'

reset

set terminal postscript eps enhanced color  font 'Helvetica,19'
set output "Table3.ps"

set logscale y
set xrange [-.4:2.4]
set yrange [1:*]
set key on
set title ''
set xlabel 'Program'
set ylabel 'Time (s)'
set style data histogram
set style histogram cluster gap 1 errorbars linewidth 5
set style line 1 lt 1 lw 1.5 pt 3 linecolor rgb "#0000FF"
set style line 2 lt 1 lw 1.5 pt 3 linecolor rgb "#FF0000"
set style line 3 lt 1 lw 1.5 pt 6 linecolor rgb "#00DD7A"
set style line 4 lt 1 lw 5 pt 6 linecolor rgb "#AA0000"
set boxwidth 0.8
set style fill solid border -1

plot 'largesubstring.txt' using 4:5:6:xticlabels(1) ls 1 fs pattern 4 title 'PartialGC Inc', '' using  7:8:9 ls 2 fs pattern 1 title 'CMTB Inc', '' using  10:11:12 ls 3 fs pattern 2 title 'CMTB Full'

reset

set terminal postscript eps enhanced color  font 'Helvetica,19'
set output "Table4.ps"


set xrange [-.4:2.4]
set yrange [0:.003]
set key on
set title ''
set xlabel 'Program'
set ylabel 'Time (s)'
set style data histogram
set style histogram cluster gap 1 errorbars linewidth 5
set style line 1 lt 1 lw 1.5 pt 3 linecolor rgb "#008800"
set style line 2 lt 1 lw 1.5 pt 3 linecolor rgb "#FF0088"
set style line 3 lt 1 lw 5 pt 6 linecolor rgb "#007AAA"
set style line 4 lt 1 lw 5 pt 6 linecolor rgb "#AA0000"
set boxwidth 0.8
set style fill solid border -1

plot 'bitsavetime.txt' using 7:8:9:xticlabels(1) ls 1 fs pattern 7 title 'Load', '' using  4:5:6 ls 2 fs pattern 8 title 'Save'



reset

set terminal postscript eps enhanced color font 'Helvetica,19'
set output "Table5.ps"

set logscale y
set xrange [-.4:5.4]
set yrange [1: 5000000000.0]
set key on
set title ''
set xlabel 'Program'
set ylabel 'Bandwidth (bytes)'
set style data histogram
set style histogram cluster gap 1
set style line 1 lt 1 lw 1.5 pt 3 linecolor rgb "#0000FF"
set style line 2 lt 1 lw 1.5 pt 3 linecolor rgb "#FF0000"
set style line 3 lt 1 lw 5 pt 6 linecolor rgb "#007AAA"
set style line 4 lt 1 lw 5 pt 6 linecolor rgb "#AA0000"
set boxwidth 0.8
set style fill solid border -1

plot 'bandwidth.txt' using 2:xticlabels(1) ls 1 fs pattern 4 title 'PartialGC', '' using  3 ls 2 fs pattern 1 title 'CMTB'

reset

set terminal postscript eps enhanced color font 'Helvetica,19'
set output "Table6.ps"


set xrange [-.4:2.4]
set yrange [1:105]
set key on
set title ''
set xlabel 'Program'
set ylabel 'Time (s)'
set style data histogram
set style histogram cluster gap 1 errorbars linewidth 5
set style line 1 lt 1 lw 1.5 pt 3 linecolor rgb "#FF7700"
set style line 2 lt 1 lw 1.5 pt 3 linecolor rgb "#FF00FF"
set style line 3 lt 1 lw 5 pt 6 linecolor rgb "#007AAA"
set style line 4 lt 1 lw 5 pt 6 linecolor rgb "#AA0000"
set boxwidth 0.8
set style fill solid border -1

plot 'doctime.txt' using 4:5:6:xticlabels(1) ls 1 fs pattern 5 title "Map size 256",  '' using  7:8:9 ls 2 fs pattern 6 title 'Map Size 2048'
